The Z[tau]-foam: Goodman-Strauss's Dodecafoam as arithmetic in the icosahedral module

Goodman-Strauss's Dodecafoam is a substitution that fills the regular dodecahedron with dodecahedral bubbles of sizes tau^{-k}, tau=(1+sqrt(5))/2, using the seven kinds of cells into which the twelve planes of its stellation cut it. We rewrite it as exact arithmetic in one Z[tau]-module of rank three, the span M of the six five-fold axes, on which the icosahedral group acts by 120 matrices in GL(3,Z[tau]). A placed inflated copy of a cell is a union of cells iff its facet levels lie in {+-1,+-tau^3} and it lies in the dodecahedron. Solving this finite linear system for all scales at once gives exactly the 22 rules known from a geometric search; no rule exists at any scale other than 1,tau,tau^2,tau^3. The substitution becomes integer arithmetic on six-tuples and reproduces the bubbles of the geometric foam exactly. Whether a point of M is the centre of a bubble of size tau^{-k} is decided by at most k+3 exact sign vectors (its address), without building the foam, and all bubbles of one size are obtained by sieving the points of M whose Galois conjugate satisfies |x^*|<=2 tau^k, a bound we prove with computer assistance. The number of bubbles of size tau^{-k} is A beta^k+O(|beta'|^k) with beta=(1+sqrt(29))/2. Hence the closure of the rescaled conjugates of the bubble centres has box dimension at most log_tau(beta)=2.4123<3, and the bubbles are not selected by any cut-and-project window with interior. The other foams of the 1999 article are sub-foams of this one. The 50400 substitutions allowed by the rule list give 18899 bubble sets, and the Dodecafoam is a product set of 13440 of them, to the depth tested. In four dimensions the same linear system, for the star cut of the 120-cell, reproduces the 718 clusters of a geometric search and adds the scale sqrt(5) tau^2.

==> data/foam_betas.dat <==
beta dim
4.230185 2.9971
4.230185 2.9971
4.203644 2.9840
4.203644 2.9840
4.159718 2.9622
4.159718 2.9622
2.449490 1.8617
4.233863 2.9989
4.225662 2.9949
4.218215 2.9912
4.185632 2.9751
4.182165 2.9734
4.173374 2.9690
4.173374 2.9690
4.119986 2.9423
4.064436 2.9140
4.185107 2.9748
4.185107 2.9748
4.185107 2.9748
4.185107 2.9748
4.185107 2.9748
4.185107 2.9748
4.185107 2.9748
4.185107 2.9748
4.185107 2.9748
4.185107 2.9748
4.179593 2.9721
4.179593 2.9721
4.165433 2.9651
4.165433 2.9651
4.164492 2.9646
4.164492 2.9646
4.162882 2.9638
4.162882 2.9638
4.160901 2.9628
4.160901 2.9628
4.158525 2.9616
4.158525 2.9616
4.152605 2.9586
4.152605 2.9586
4.152605 2.9586
4.152605 2.9586
4.119284 2.9419
4.119284 2.9419
4.109725 2.9371
4.109725 2.9371
4.144414 2.9545
4.144414 2.9545
4.120979 2.9428
4.093843 2.9290
4.068201 2.9160
4.068267 2.9160
4.058338 2.9109
4.032190 2.8975
3.966556 2.8634
3.888982 2.8223
4.113666 2.9391
4.113666 2.9391
4.111953 2.9382
4.111953 2.9382
4.107855 2.9361
4.107855 2.9361
4.101163 2.9327
4.101163 2.9327
4.085329 2.9247
4.085329 2.9247
4.085329 2.9247
4.085329 2.9247
4.022815 2.8927
4.014086 2.8881
4.008664 2.8853
4.008664 2.8853
3.996948 2.8793
3.973328 2.8669
3.952402 2.8560
3.952402 2.8560
3.882709 2.8190
3.875556 2.8152
3.689248 2.7128
4.096859 2.9306
4.096859 2.9306
4.089439 2.9268
4.089439 2.9268
4.091838 2.9280
4.091838 2.9280
4.080884 2.9224
4.080884 2.9224
4.060433 2.9120
4.060433 2.9120
3.989549 2.8754
3.975787 2.8682
3.960011 2.8600
3.960011 2.8600
3.952957 2.8563
3.944914 2.8520
3.891291 2.8236
3.801723 2.7752
3.852496 2.8028
3.694128 2.7155
4.193772 2.9791
4.193772 2.9791
4.185107 2.9748
4.185107 2.9748
4.173509 2.9691
4.165433 2.9651
4.156622 2.9607
4.153231 2.9590
4.162882 2.9638
4.162882 2.9638
4.152605 2.9586
4.152605 2.9586
4.152605 2.9586
4.152605 2.9586
4.143950 2.9543
4.143950 2.9543
4.119284 2.9419
4.119284 2.9419
4.131371 2.9480
4.126496 2.9455
4.119057 2.9418
4.118648 2.9416
4.114037 2.9393
4.109826 2.9371
4.109725 2.9371
4.106313 2.9354
4.104437 2.9344
4.104437 2.9344
4.104733 2.9346
4.100522 2.9324
4.099447 2.9319
4.099447 2.9319
4.032190 2.8975
4.004559 2.8832
4.001279 2.8815
3.995047 2.8783
3.989334 2.8753
3.967386 2.8638
3.942825 2.8509
3.966556 2.8634
3.966556 2.8634
3.888980 2.8223
3.888980 2.8223
4.096859 2.9306
4.091838 2.9280
4.074233 2.9191
4.060433 2.9120
4.045728 2.9045
4.061791 2.9127
4.051124 2.9072
4.039303 2.9012
4.024122 2.8933
4.024122 2.8933
4.011318 2.8867
4.031017 2.8969
4.030870 2.8968
4.004360 2.8831
4.000458 2.8811
3.971753 2.8661
3.971753 2.8661
3.977196 2.8690
3.966033 2.8631
3.951634 2.8556
3.943222 2.8511
3.920947 2.8394
3.920947 2.8394
3.960011 2.8600
3.960011 2.8600
3.938515 2.8486
3.919409 2.8385
3.891291 2.8236
3.851863 2.8024
3.801719 2.7752
3.896511 2.8264
3.896511 2.8264
3.885966 2.8207
3.873337 2.8140
3.829500 2.7903
3.829500 2.7903
3.789600 2.7686
3.735298 2.7386
3.885055 2.8202
3.832519 2.7920
3.852496 2.8028
3.809220 2.7793
3.694117 2.7155
3.771331 2.7585
3.744950 2.7439
3.765962 2.7556
3.697177 2.7172
3.562316 2.6400
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
4.019314 2.8908
3.974954 2.8678
3.974954 2.8678
3.974954 2.8678
3.974954 2.8678
3.969379 2.8649
3.969379 2.8649
3.969379 2.8649
3.969379 2.8649
3.888637 2.8222
3.888637 2.8222
3.872589 2.8136
3.872589 2.8136
3.902006 2.8293
3.902006 2.8293
3.902006 2.8293
3.902006 2.8293
3.902006 2.8293
3.902006 2.8293
3.699723 2.7187
3.699723 2.7187
3.907688 2.8323
3.907688 2.8323
3.890032 2.8229
3.890032 2.8229
3.869711 2.8120
3.869711 2.8120
3.815739 2.7828
3.815739 2.7828
3.815739 2.7828
3.815739 2.7828
3.804064 2.7765
3.804064 2.7765
3.882293 2.8188
3.882293 2.8188
3.863456 2.8087
3.863456 2.8087
3.842889 2.7976
3.842889 2.7976
3.802904 2.7758
3.802904 2.7758
3.792723 2.7703
3.792723 2.7703
3.734823 2.7383
3.671629 2.7028
3.658513 2.6954
3.587140 2.6545
3.632974 2.6808
3.560698 2.6391
3.198429 2.4161
4.019314 2.8908
4.019314 2.8908
3.978689 2.8697
3.960074 2.8600
3.940776 2.8498
3.940776 2.8498
3.919501 2.8386
3.919501 2.8386
3.906521 2.8317
3.899700 2.8281
3.888637 2.8222
3.872589 2.8136
3.752313 2.7480
3.752313 2.7480
3.679340 2.7072
3.488842 2.5967
3.907688 2.8323
3.862047 2.8079
3.815739 2.7828
3.815739 2.7828
3.804064 2.7765
3.882293 2.8188
3.839655 2.7958
3.856028 2.8047
3.816994 2.7835
3.802904 2.7758
3.792723 2.7703
3.788172 2.7678
3.788959 2.7682
3.780320 2.7635
3.772543 2.7592
3.772543 2.7592
3.631191 2.6798
3.573612 2.6466
3.553937 2.6351
3.530418 2.6213
3.198289 2.4160
3.404324 2.5458
3.404324 2.5458
3.404324 2.5458
3.404324 2.5458
3.371335 2.5255
3.371335 2.5255
3.404324 2.5458
3.404324 2.5458
3.372264 2.5261
3.372264 2.5261
3.372264 2.5261
3.372264 2.5261
3.368131 2.5235
3.368131 2.5235
3.358398 2.5175
3.358398 2.5175
3.350344 2.5125
3.350344 2.5125
3.327460 2.4983
3.327460 2.4983
3.324561 2.4965
3.307032 2.4855
3.299426 2.4807
3.192583 2.4123
3.358398 2.5175
3.344262 2.5088
3.327460 2.4983
3.307032 2.4855
3.287879 2.4734
3.192583 2.4123
3.363849 2.5209
3.363849 2.5209
3.363849 2.5209
3.363849 2.5209
3.363849 2.5209
3.363849 2.5209
3.363849 2.5209
3.363849 2.5209
3.363849 2.5209
3.363849 2.5209
3.363849 2.5209
3.363849 2.5209
3.319703 2.4934
3.300109 2.4811
3.319702 2.4934
3.300109 2.4811
3.296280 2.4787
3.290257 2.4749
3.276295 2.4661
3.271249 2.4629
3.257060 2.4539
3.192582 2.4123
3.288725 2.4740
3.286667 2.4727
3.276273 2.4661
3.259531 2.4554
3.250127 2.4494
3.192582 2.4123
3.339829 2.5060
3.339829 2.5060
3.334962 2.5030
3.334962 2.5030
3.299184 2.4806
3.280093 2.4685
3.329979 2.4999
3.252469 2.4509
3.252469 2.4509
3.296265 2.4787
3.296265 2.4787
3.290765 2.4753
3.288618 2.4739
3.258344 2.4547
3.244403 2.4458
3.286217 2.4724
3.228313 2.4354
3.192582 2.4123
3.192582 2.4123


==> data/perf_address.dat <==
k queries ms
0 31 1.4753
1 32 1.6355
2 200 2.2472
3 200 2.5371
4 200 3.0881
5 200 3.1599
6 200 3.5043
7 200 3.5121


==> data/perf_error.dat <==
depth bubbles maxerr meanerr
1 1 0.0000e+00 0.0000e+00
2 164 2.2204e-16 7.0404e-17
3 2564 5.5511e-16 2.4471e-16
4 41204 7.5495e-15 1.4380e-15
5 664484 3.7997e-14 5.2220e-15


==> data/perf_extrap.dat <==
k tsieve titer
4 353.6 29.1
5 943.6 465.1
6 3942.7 7441.6
7 18764.7 119065.0
8 90521.1 1905039.8
9 432481.8 30480636.3


==> data/perf_iter.dat <==
depth tiles bubbles tgs tz
1 165 1 0.0007 0.0003
2 2729 165 0.0062 0.0052
3 43933 2729 0.1028 0.0890
4 708417 43933 1.7580 1.4915
5 11427701 708417 29.0686 26.0985


==> data/perf_layers.dat <==
k bk cands tsieve D tiles tz tgs
0 31 63 3.8 2 2729 0.0052 0.0062
1 32 137 8.4 2 2729 0.0052 0.0062
2 212 679 51.6 3 43933 0.0890 0.1028
3 392 3055 126.0 4 708417 1.4915 1.7580
4 1832 13673 353.6 5 11427701 26.0985 29.0686

